Studying the variability of fluorescence emission and the presence of clumpy wind in HMXB GX 301$-$2 using XMM-Newton

We present the results from an analysis of data from an \textit{XMM-Newton} observation of the accreting high mass X-ray binary pulsar GX 301$-$2. Spectral analysis in the non-flaring segment of the observation revealed that the equivalent width of the iron fluorescence emission is correlated with the observed absorption column density and the ratio of the iron K$\beta$ and K$\alpha$ line strength varied with the flux of the source. Coherent pulsations were detected with the spin period of the pulsar of 687.9$\pm$0.1 s, and a secondary pulsation was also detected with a period of 671.8$\pm$0.2 s, most prominent in the energy band of the iron line. At the spin period of the neutron star, the pulsation of the iron line has a low amplitude and the profile is different from the continuum. Pulse phase-resolved spectroscopy also revealed pulsations of the iron emission line during the non-flaring segment of the light curve. At the secondary period, both the iron line and the continuum have nearly identical pulse fraction and pulse profile. The additional periodicity can be attributed to the beat frequency between the spin of the neutron star and the Keplerian frequency of a stellar wind clump in retrograde motion around the neutron star. Reprocessed X-ray emissions originating from the clump can produce the observed secondary pulsations both in the continuum and the iron fluorescence line. The clump rotating around the neutron star is estimated to be approximately five lt-s away from the neutron star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
